A Theory for the Excitation of CO in Star Forming Galaxies

Observations of molecular gas in high-z star-forming galaxies typically rely on emission from CO lines arising from states with rotational quantum numbers J > 1. Converting these observations to an estimate of the CO J=1-0 intensity, and thus inferring H2 gas masses, requires knowledge of the CO excitation ladder, or spectral line energy distribution (SLED). The few available multi-J CO observations of galaxies show a very broad range of SLEDs, even at fixed galaxy mass and star formation rate, making the conversion to J=1-0 emission and hence molecular gas mass highly uncertain. Here, we combine numerical simulations of disk galaxies and galaxy mergers with molecular line radiative transfer calculations to develop a model for the physical parameters that drive variations in CO SLEDs in galaxies. An essential feature of our model is a fully self-consistent computation of the molecular gas temperature and excitation structure. We find that, while the shape of the SLED is ultimately determined by difficult-to-observe quantities such as the gas density, temperature, and optical depth distributions, all of these quantities are well-correlated with the galaxy's mean star formation rate surface density (Sigma_SFR), which is observable. We use this result to develop a model for the CO SLED in terms of Sigma_SFR, and show that this model quantitatively reproduces the SLEDs of galaxies over a dynamic range of ~200 in SFR surface density, at redshifts from z=0-6. This model should make it possible to significantly reduce the uncertainty in deducing molecular gas masses from observations of high-J CO emission.

==> powerlaw_fits.dat <==
a b c offset
1.35204448268e-26 1.0 -1.66891413109e-26 -1.84091604101
0.0895760536782 0.487730565955 0.472232562118 -1.84091604101
0.16800162991 0.450006981133 0.658781613637 -1.84091604101
0.316179717273 0.428520005692 0.596501358605 -1.84091604101
0.75359285284 0.393686546021 0.00564291116561 -1.84091604101
1.4622813047 0.366972618683 -1.0167690977 -1.84091604101
2.04726567917 0.381341876799 -1.99679031222 -1.84091604101
2.63614156477 0.401286324799 -3.12946438092 -1.84091604101
3.1075167407 0.423246223384 -4.22397845511 -1.84091604101


==> powerlaw_fits_unresolved.dat <==
a b c offset
1.35204448268e-26 1.0 -1.66891413109e-26 -1.84091604101
0.0735780070078 0.512970951374 0.468297513697 -1.84091604101
0.144170798131 0.474760100889 0.643783895263 -1.84091604101
0.27374519623 0.448777764486 0.573222176851 -1.84091604101
0.678948501364 0.410995191817 -0.0517530767651 -1.84091604101
1.36348142225 0.379289932488 -1.10605863617 -1.84091604101
1.96032511486 0.392644687386 -2.14055245592 -1.84091604101
2.57490417842 0.412849544134 -3.34800172357 -1.84091604101
2.3661469327 0.497369913094 -3.68362071007 -1.84091604101

